Oscillation Damping Control of Pendulum-like Manipulation Platform using Moving Masses

This paper presents an approach to damp out the oscillatory motion of the pendulum-like hanging platform on which a robotic manipulator is mounted. To this end, moving masses were installed on top of the platform. In this paper, asymptotic stability of the platform (which implies oscillation damping) is achieved by designing reference acceleration of the moving masses properly. A main feature of this work is that we can achieve asymptotic stability of not only the platform, but also the moving masses, which may be challenging due to the under-actuation nature. The proposed scheme is validated by the simulation studies.

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> extension.txt <==
Albu-Schäffer, A. and Petit, C.O.F. (2012). Energy shap-
ing control for a class of underactuated euler-lagrange
systems. IFAC Proceedings Volumes, 45(22), 567–575.
Borst, C., Wimbock, T., Schmidt, F., Fuchs, M., Brun-
ner, B., Zacharias, F., Giordano, P.R., Konietschke, R.,
Sepp, W., Fuchs, S., et al. (2009). Rollin’justin-mobile
platform with variable base. In IEEE International
Conference on Robotics and Automation (ICRA), 1597–
1598.
Chen, H., Fang, Y., and Sun, N. (2016). A swing constraint
guaranteed mpc algorithm for underactuated overhead
cranes. IEEE/ASME Transactions on Mechatronics,
21(5), 2543–2555.
Englsberger, J., Werner, A., Ott, C., Henze, B., Roa,
M.A., Garofalo, G., Burger, R., Beyer, A., Eiberger,
O., Schmid, K., et al. (2014). Overview of the torque-
controlled humanoid robot toro. In 14th IEEE-RAS
International Conference on Humanoid Robots (Hu-
manoids), 916–923.
Huber, F., Kondak, K., Krieger, K., Sommer, D.,
Schwarzbach, M., Laiacker, M., Kossyk, I., Parusel, S.,
Haddadin, S., and Albu-Schäffer, A. (2013). First anal-
ysis and experiments in aerial manipulation using fully
actuated redundant robot arm. In IEEE/RSJ Inter-
national Conference on Intelligent Robots and Systems
(IROS), 3452–3457.
Khalil, H.K. (1996). Noninear Systems. Prentice-Hall,
New Jersey.
Kim, M.J., Choi, Y., and Chung, W.K. (2015). Bringing
nonlinear H ∞ optimality to robot controllers. IEEE
Transactions on Robotics, 31(3), 682–698.
Kim, M.J., Kondak, K., and Ott, C. (2018). A stabilizing
controller for regulation of uav with manipulator. IEEE
Robotics and Automation Letters, 3(3), 1719–1726.
Kim, M.J., Werner, A., Loeffl, F.C., and Ott, C. (2017).
Enhancing joint torque control of series elastic actuators
with physical damping. In IEEE International Confer-
ence on Robotics and Automation (ICRA), 1227–1234.
Kondak, K., Krieger, K., Albu-Schaeffer, A., Schwarzbach,
M., Laiacker, M., Maza, I., Rodriguez-Castano, A.,
and Ollero, A. (2013). Closed-loop behavior of an
autonomous helicopter equipped with a robotic arm
for aerial manipulation tasks. International Journal of
Advanced Robotic Systems, 10(2), 145.
Lee, S., Eom, M., and Chwa, D. (2015). Robust swing
up and balancing control of the acrobot based on a
disturbance observer. In 15th International Conference
on Control, Automation and Systems (ICCAS), 48–53.
Potter, J.J., Adams, C.J., and Singhose, W. (2015). A
planar experimental remote-controlled helicopter with a
suspended load. IEEE/ASME transactions on mecha-
tronics, 20(5), 2496–2503.
Seibert, P. and Suarez, R. (1990). Global stabilization of
nonlinear cascade systems. Systems & Control Letters,
14(4), 347–352.
Shiriaev, A.S., Freidovich, L.B., and Spong, M.W. (2014).
Controlled invariants and trajectory planning for under-
actuated mechanical systems. IEEE Transactions on
Automatic Control, 59(9), 2555–2561.
Spong, M.W. (1994).
Partial feedback linearization
of underactuated mechanical systems. In Advanced
Robotic Systems and the Real World’, Proceedings of the
IEEE/RSJ/GI International Conference on Intelligent
Robots and Systems (IROS), volume 1, 314–321.
Spong, M.W. and Praly, L. (1997). Control of underac-
tuated mechanical systems using switching and satura-
tion. In Control using logic-based switching, 162–172.
Springer.
Vyhlı́dal, T., Anderle, M., Bušek, J., and Niculescu,
S.I. (2017). Time-delay algorithms for damping oscil-
lations of suspended payload by adjusting the cable
length. IEEE/ASME Transactions on Mechatronics,
22(5), 2319–2329.

